A reduced basis method for parabolic PDEs based on a space-time least squares formulation

In this work, we present a POD-greedy reduced basis method for parabolic partial differential equations (PDEs), based on the least squares space-time formulation proposed in [Hinze, Kahle, Stahl, A least-squares space-time approach for parabolic equations, 2023, arXiv:2305.03402] that assumes only minimal regularity. We extend this approach to the parameter-dependent case. The corresponding variational formulation then is based on a parameter-dependent, symmetric, uniformly coercive, and continuous bilinear form. We apply the reduced basis method to this formulation, following the well-developed techniques for parameterized coercive problems, as seen e.g. in reduced basis methods for parameterized elliptic PDEs. We present an offline-online decomposition and provide certification with absolute and relative error bounds. The performance of the method is demonstrated using selected numerical examples.

==> RB/calc_times.csv <==
2.000000000000000000e+00,3.877759464961641811e+01,1.011346797503835546e+02
4.000000000000000000e+00,7.769242068203134011e+01,1.018651655924635691e+02
6.000000000000000000e+00,1.153795457965180304e+02,1.019448624048804106e+02
8.000000000000000000e+00,1.557306533920429104e+02,1.026410119844388760e+02
1.000000000000000000e+01,1.951913968707546587e+02,1.040634611349357215e+02
1.200000000000000000e+01,2.348918326226570912e+02,1.068733343985073816e+02
1.400000000000000000e+01,2.698410223505462113e+02,1.089221950020850045e+02
1.600000000000000000e+01,3.128393826994964115e+02,1.119613172169633231e+02
1.800000000000000000e+01,3.456569224937479703e+02,1.140458729629891366e+02
2.000000000000000000e+01,3.929133714819330407e+02,1.167549606443189134e+02
2.200000000000000000e+01,4.276135134552856130e+02,1.197207126466333591e+02
2.400000000000000000e+01,4.663560909322067118e+02,1.233874580312377987e+02
2.600000000000000000e+01,5.105144051338305644e+02,1.264993907580377765e+02
2.800000000000000000e+01,5.462105555826435648e+02,1.298635830292239746e+02
3.000000000000000000e+01,5.855489159293695138e+02,1.332256110616083333e+02
3.200000000000000000e+01,6.174816948583346630e+02,1.367145574548544857e+02
3.400000000000000000e+01,6.558320307188673723e+02,1.402162500243262571e+02
3.600000000000000000e+01,7.039058584866171486e+02,1.435459729888602851e+02
3.800000000000000000e+01,7.385112292068231454e+02,1.469880398491692119e+02
4.000000000000000000e+01,7.670963793608053720e+02,1.505644847883652062e+02
4.200000000000000000e+01,8.146174020767168713e+02,1.543397759765497028e+02
4.400000000000000000e+01,8.606547797858652302e+02,1.577417439546030096e+02
4.600000000000000000e+01,8.908800672737709192e+02,1.612528912630555737e+02
4.800000000000000000e+01,9.430026830172050722e+02,1.653915054633206694e+02
5.000000000000000000e+01,9.776687482659783655e+02,1.692719584183445534e+02
5.200000000000000000e+01,1.020904959200488975e+03,1.727746752917592516e+02
5.400000000000000000e+01,1.051622809686608889e+03,1.767576742398183569e+02
5.600000000000000000e+01,1.096844368568644541e+03,1.800990208368653782e+02
5.800000000000000000e+01,1.139823052730021800e+03,1.836417759814036970e+02
6.000000000000000000e+01,1.166097297968757402e+03,2.073885463708306531e+02
6.200000000000000000e+01,1.195673474210725999e+03,2.254583592160093701e+02
6.400000000000000000e+01,1.226563045831184809e+03,2.301925170678744337e+02
6.600000000000000000e+01,1.275078826045189544e+03,2.223172326109780386e+02
6.800000000000000000e+01,1.327420509347421103e+03,2.343785553982087038e+02
7.000000000000000000e+01,1.375739220190667538e+03,2.303685009875854064e+02
7.200000000000000000e+01,1.411406713059046979e+03,2.497651180710622896e+02
7.400000000000000000e+01,1.448124281347385931e+03,2.415416006511684088e+02
7.600000000000000000e+01,1.460468344568020939e+03,2.423345753568010821e+02
7.800000000000000000e+01,1.521572429579859545e+03,2.469351295716285506e+02
8.000000000000000000e+01,1.550606247915818358e+03,2.508309350921601037e+02
8.200000000000000000e+01,1.600106894388340834e+03,2.589208456870156851e+02
8.400000000000000000e+01,1.609247663560828414e+03,2.627516950580742332e+02
8.600000000000000000e+01,1.649989677057680410e+03,2.659720989862191800e+02
8.800000000000000000e+01,1.700853798495560795e+03,2.702318630492985676e+02
9.000000000000000000e+01,1.757547707714840044e+03,2.778378187143739524e+02
9.200000000000000000e+01,1.784824613205587411e+03,2.789682331254747396e+02
9.400000000000000000e+01,1.822807122564501697e+03,2.862217783845857184e+02
9.600000000000000000e+01,1.843361778113574928e+03,3.013730644771892457e+02
9.800000000000000000e+01,1.919279342996463583e+03,3.009478315550834395e+02
1.000000000000000000e+02,1.928074712987355042e+03,3.029835102813078720e+02
1.020000000000000000e+02,1.960040998886381885e+03,3.078649688629285492e+02
1.040000000000000000e+02,1.999468474915182014e+03,3.143395566495379398e+02
1.060000000000000000e+02,2.065109154200325520e+03,3.187008327849418947e+02
1.080000000000000000e+02,2.092039852542812241e+03,3.228825690543172868e+02
1.100000000000000000e+02,2.125985973486406692e+03,3.274350098561778850e+02
1.120000000000000000e+02,2.147767774397424546e+03,3.333827392588585781e+02
1.140000000000000000e+02,2.227002918420235801e+03,3.489058867650709317e+02
1.160000000000000000e+02,2.278944579993376465e+03,3.521964643173859031e+02
1.180000000000000000e+02,2.261525317564096895e+03,3.506460509752942016e+02
1.200000000000000000e+02,2.334801686228341623e+03,3.533989074131596908e+02
1.220000000000000000e+02,2.373907452653682412e+03,3.550162995101020442e+02
1.240000000000000000e+02,2.419193294077696919e+03,3.601821824773478511e+02
1.260000000000000000e+02,2.442863720927118720e+03,3.666729680739381365e+02
1.280000000000000000e+02,2.504397233843456434e+03,3.725460429816629357e+02
1.300000000000000000e+02,2.554214009831857766e+03,3.734934157055663491e+02
1.320000000000000000e+02,2.584705671195887135e+03,3.766797724320938414e+02
1.340000000000000000e+02,2.614921805823547857e+03,3.858264299617666211e+02
1.360000000000000000e+02,2.619555012524831454e+03,4.019435300408481453e+02
1.380000000000000000e+02,2.644351234721438232e+03,4.056342107164261961e+02
1.400000000000000000e+02,2.703972542890935983e+03,4.019965417468413307e+02
1.420000000000000000e+02,2.766083596759514876e+03,4.061533932970810383e+02
1.440000000000000000e+02,2.780688074770101593e+03,4.098166829972429923e+02
1.460000000000000000e+02,2.804415957229480682e+03,4.103133750846363910e+02
1.480000000000000000e+02,2.880924472542614240e+03,4.155157997748275420e+02
1.500000000000000000e+02,2.896388582634609065e+03,4.215262829105279252e+02
1.520000000000000000e+02,2.937669899089289174e+03,4.264809739668449993e+02
1.540000000000000000e+02,2.976998364513038268e+03,4.396309779745937476e+02
1.560000000000000000e+02,2.992423940698144634e+03,4.412773965149759761e+02
1.580000000000000000e+02,3.078273538196091067e+03,4.426388303471227346e+02
1.600000000000000000e+02,3.143763431965651307e+03,4.563821336745812687e+02
1.620000000000000000e+02,3.143280802513270373e+03,4.543806934005156108e+02
1.640000000000000000e+02,3.166103715349267077e+03,4.579721700850288926e+02
1.660000000000000000e+02,3.249513405647945092e+03,4.673529381404529204e+02
1.680000000000000000e+02,3.282420888025867953e+03,4.679861682198480821e+02
1.700000000000000000e+02,3.322899491461279922e+03,4.786841842820483635e+02
1.720000000000000000e+02,3.300114390202265895e+03,5.133854307868127762e+02
1.740000000000000000e+02,3.370888390542649176e+03,5.115457505258654010e+02
1.760000000000000000e+02,3.451659249293133598e+03,5.260220642337070558e+02
1.780000000000000000e+02,3.474044683183407869e+03,5.292377941731402871e+02
1.800000000000000000e+02,3.453405518663271778e+03,5.325758435693162482e+02
1.820000000000000000e+02,3.532632044130176382e+03,5.334753070437675433e+02
1.840000000000000000e+02,3.547727514968424657e+03,5.346650981729590058e+02
1.860000000000000000e+02,3.593325179478214977e+03,5.412730519971133845e+02
1.880000000000000000e+02,3.601319418847063844e+03,5.476856817390981860e+02
1.900000000000000000e+02,3.670956692336038941e+03,5.546028768554584758e+02
1.920000000000000000e+02,3.712974279685047804e+03,5.644589558982836479e+02
1.940000000000000000e+02,3.809537540042214914e+03,5.567402540390030481e+02
1.960000000000000000e+02,3.759259657534566486e+03,5.711797267565721086e+02
1.980000000000000000e+02,3.798037252184182762e+03,5.692352711481541974e+02


==> RB/results3D.csv <==
1.000000000000000000e+00,4.533332397159800520e-01,1.333952203929387004e+01,2.073790010044339382e+00,6.709695898943115466e-01,1.146687333105059139e+02,,1.415815016410516591e+01,
2.000000000000000000e+00,3.175787094601003613e-01,1.001431178816311096e+01,1.394111472928599271e+00,4.896333837151984336e-01,6.422549637931653876e+01,,8.405504976227692993e+00,
3.000000000000000000e+00,1.840585334805304729e-01,8.028951410558669011e+00,1.013834177787413138e+00,4.447934716460624771e-01,3.585692638191145676e+01,,5.450557871772610419e+00,
4.000000000000000000e+00,9.466898971972091681e-02,4.800558036532564188e+00,6.138766188413127267e-01,2.235798225148173113e-01,2.552945315971718543e+01,,3.193548855093052197e+00,
5.000000000000000000e+00,2.216073289443992386e-02,1.773155544766385594e+00,1.593712270950483345e-01,1.171460912703557317e-01,9.218594171271931259e+00,,1.103668003535595465e+00,
6.000000000000000000e+00,2.502312981617203433e-02,1.338414993419197341e+00,1.632288129935797194e-01,9.670994852600814373e-02,7.016942023306381060e+00,,1.089972603490596770e+00,
7.000000000000000000e+00,1.583097110126520032e-02,1.218857551802708272e+00,1.207327683244863031e-01,5.500301405416679890e-02,4.272829277729927711e+00,,,4.993274478522463644e-01
8.000000000000000000e+00,1.954012722792329917e-02,1.165403671214423786e+00,1.255123303467899909e-01,3.818817587907544220e-02,2.688509031858092868e+00,,,3.368503742333546214e-01
9.000000000000000000e+00,2.682998078915109150e-02,7.582219436079251640e-01,1.055539199724947613e-01,2.643733138002234140e-02,1.861365046165862180e+00,,,2.706705394723272207e-01
1.000000000000000000e+01,6.927761391858394853e-03,2.827544928461664386e-01,4.066647512826159633e-02,2.068221971200149417e-02,1.406401995358385282e+00,,,2.182520247147253512e-01
1.100000000000000000e+01,6.501462516269841500e-03,2.415289662941736415e-01,2.907028035829959528e-02,1.640561220386782537e-02,1.190702151707455636e+00,,,1.698456360346704830e-01
1.200000000000000000e+01,6.936060433744234942e-03,1.919709399733934563e-01,3.501927059449232854e-02,1.668711728854165369e-02,,9.244846926127657794e-01,,1.194867388777592077e-01
1.300000000000000000e+01,2.851702533746661682e-03,1.881818098793959226e-01,1.987316500747054668e-02,6.116323042853485416e-03,,6.733817573000253631e-01,,7.249673918094953762e-02
1.400000000000000000e+01,3.176863872812088051e-03,1.622656407284077673e-01,1.808814375255023837e-02,9.237574025564795205e-03,,5.337715180458278974e-01,,9.016857460293387083e-02
1.500000000000000000e+01,1.380573402563974950e-03,1.415692627318199115e-01,1.016230671441037924e-02,5.548008615088625105e-03,,5.203838934721958243e-01,,5.077514017099209881e-02
1.600000000000000000e+01,1.742945940978001765e-03,9.494270614578803613e-02,9.571196216786074032e-03,7.395294002225976521e-03,,6.757227811341858237e-01,,5.643388552438859118e-02
1.700000000000000000e+01,2.355188623356523330e-03,7.948584219589417688e-02,1.254715667283938345e-02,7.880223740117717549e-03,,3.832744475645575855e-01,,6.909803450460245966e-02
1.800000000000000000e+01,2.473893826474423199e-03,7.006580211523032176e-02,9.559858597233307151e-03,2.733544629065381461e-03,,1.896460089935267934e-01,,2.789878358466339053e-02
1.900000000000000000e+01,1.721110597427326448e-03,4.049719901433473934e-02,5.938346593723198806e-03,1.474671144236496543e-03,,1.681892206400900369e-01,,1.652301690856846847e-02
2.000000000000000000e+01,3.805933638106207147e-04,2.724258505443310358e-02,2.225232209329368240e-03,2.590480267714168582e-03,,1.777787978852836126e-01,,1.738873835097671725e-02
2.100000000000000000e+01,8.354250520758107774e-04,2.584864359557983646e-02,2.854267247085560521e-03,3.061614959857951630e-03,,1.497814908842979298e-01,,5.295710586764596634e-02
2.200000000000000000e+01,3.928905386223536557e-04,1.914094156483923601e-02,2.298567394748888149e-03,1.429975417245381471e-03,,1.064530231204781768e-01,,1.494281350043823522e-02
2.300000000000000000e+01,2.909779059188802113e-04,1.774339712805334326e-02,1.811676802346538729e-03,2.416648499878306690e-03,,8.415992841727110152e-02,,1.358977112338826711e-02
2.400000000000000000e+01,4.973824055100478387e-04,1.641180728025087507e-02,2.473468369086584580e-03,1.105331261945360563e-03,,8.766184020925080200e-02,,1.087747481046648541e-02
2.500000000000000000e+01,1.536415728016545391e-04,1.648513746484683851e-02,1.283785396676978552e-03,9.173023462456923217e-04,,7.380175879409789363e-02,,7.972261394453346306e-03
2.600000000000000000e+01,3.114622375166283073e-04,1.224211954555953601e-02,1.279503386572085301e-03,4.616024432367963086e-04,,5.740770400228130399e-02,,5.263382338906174435e-03
2.700000000000000000e+01,2.835287861226801491e-04,1.109182621683273313e-02,1.454228593306814169e-03,7.597282203008833175e-04,,5.457403186402128709e-02,,7.098967517125681116e-03
2.800000000000000000e+01,6.548755596619112909e-04,1.023615254230535176e-02,1.667042852841466591e-03,4.883619238480892653e-04,,4.537035217116808933e-02,,4.758194944947675975e-03
2.900000000000000000e+01,1.777916502363494707e-04,9.981021633694946854e-03,9.618232768810586588e-04,2.448375772142460461e-04,,3.844146158039741384e-02,,3.183509255658499310e-03
3.000000000000000000e+01,2.317600595698648188e-04,8.057152275203151651e-03,1.181930171778781827e-03,7.655760561257587884e-04,,3.634865184441513769e-02,,5.414737661779495982e-03
3.100000000000000000e+01,8.209334301694097861e-04,6.842085701518645612e-03,2.236909127393884970e-03,3.489970445589601791e-04,,3.230583876929046805e-02,,3.601583186257151844e-03
3.200000000000000000e+01,2.170969941036868028e-04,6.110318678519882640e-03,9.731405357265049839e-04,3.663238707688295961e-04,,3.113918784841366444e-02,,3.252498196954512963e-03
3.300000000000000000e+01,7.593413647199021130e-05,4.867245652626096472e-03,4.575776054479386646e-04,4.414629026387982829e-04,,3.048483572846774625e-02,,4.470015714273302757e-03
3.400000000000000000e+01,1.423821071225085699e-04,5.070717829955267465e-03,5.828642656821354665e-04,5.521227510552722791e-04,,1.987688083459753299e-02,,3.308078658875742480e-03
3.500000000000000000e+01,2.617711566315737031e-04,6.068942552167021220e-03,8.910884498778139876e-04,3.476977277842450346e-04,,2.046269205067279690e-02,,2.825309797921365506e-03
3.600000000000000000e+01,7.436550889602049465e-05,3.218961542796221383e-03,3.629777897797592284e-04,2.523350411531039982e-04,,1.400072745243101206e-02,,2.313087743364594401e-03
3.700000000000000000e+01,3.583089919865847930e-05,2.789491500839817815e-03,2.582488270463618269e-04,2.315781950850668051e-04,,1.287374711612876074e-02,,1.803681859101979781e-03
3.800000000000000000e+01,1.144452614530971072e-04,2.660224607710242901e-03,2.618874826145131673e-04,2.652256741222385633e-04,,1.233207818661830046e-02,,4.374857939270823670e-03
3.900000000000000000e+01,4.520297936635968300e-05,2.468693836058479928e-03,2.410223986791854738e-04,2.366043808532873973e-04,,1.053859453741886817e-02,,1.511580041894034247e-03
4.000000000000000000e+01,1.593536554551564226e-04,2.114754045637836331e-03,4.729388313809974702e-04,7.873648593943499870e-05,,9.679320937088221194e-03,,9.214417485921571780e-04
4.100000000000000000e+01,4.825498299736054856e-05,2.065815576610947717e-03,2.362224367236176806e-04,2.342311871230631933e-04,,7.603908302949785418e-03,,1.737828964055038346e-03
4.200000000000000000e+01,7.093959865109869751e-05,2.096056607761307648e-03,2.897174589106212461e-04,1.831706538478920039e-04,,7.349800766841996236e-03,,9.714802684620434375e-04
4.300000000000000000e+01,9.511010097887619640e-05,1.946502193217958688e-03,4.935376011127043730e-04,1.003302132527234870e-04,,6.260719689694609243e-03,,8.586073578238664038e-04
4.400000000000000000e+01,5.806502108202563181e-05,1.580512596333696028e-03,2.091084897270811577e-04,1.253557299750325234e-04,,5.846870782309552747e-03,,1.440371756184656311e-03
4.500000000000000000e+01,3.279145022942465655e-05,1.532843225184609120e-03,1.217081401633201534e-04,1.841716800221175100e-04,,8.826083463170765822e-03,,1.313578600028056896e-03
4.600000000000000000e+01,3.520187939977351170e-05,1.456104550169404340e-03,1.419915804605733820e-04,5.823684808233165242e-05,,4.910163959663027371e-03,,5.926048410154071029e-04
4.700000000000000000e+01,4.049926826045500066e-05,1.863552996113093793e-03,1.786716444547628406e-04,5.875234027197089455e-05,,4.319756370882011851e-03,,5.590325728709195354e-04
4.800000000000000000e+01,2.924376975356191417e-05,1.138302053422391184e-03,1.403527257554329922e-04,6.556875586271709551e-05,,4.012566752475184989e-03,,5.268491117605920157e-04
4.900000000000000000e+01,2.883633526208895768e-05,9.958111765716755586e-04,1.067500512257500071e-04,2.586020270362287873e-05,,3.733814168866749373e-03,,3.154639675922772820e-04
5.000000000000000000e+01,2.902321918285802037e-05,8.844684979805811581e-04,1.298554339385645071e-04,9.188162122759331661e-05,,3.203415867884836735e-03,,6.276266667160269484e-04
5.100000000000000000e+01,3.708747613813250123e-05,8.327602311799468110e-04,1.383484591549855145e-04,2.869947715921255030e-05,,2.820542591141462271e-03,,2.489698349860341802e-04
5.200000000000000000e+01,1.215698489232032972e-05,7.119533437066677059e-04,7.283612509208834513e-05,4.701075682613853525e-05,,2.202108358572200508e-03,,2.903551622979022844e-04
5.300000000000000000e+01,1.361621803107264922e-05,6.224095963348298070e-04,6.284772187108140064e-05,4.315015947276389769e-05,,2.040164129957121580e-03,,6.655339480468921293e-04
5.400000000000000000e+01,3.287128764271803885e-05,5.590715289556167896e-04,1.609283447274967532e-04,5.314532034116066863e-05,,1.991037644977853866e-03,,4.025996686374232734e-04
5.500000000000000000e+01,1.886912408576124663e-05,5.053707869018676628e-04,1.666175398916629592e-04,2.002992289481115147e-05,,2.077707019576449220e-03,,2.132221482565219129e-04
5.600000000000000000e+01,1.203334378837769757e-05,4.685799296604004202e-04,4.988548538659865882e-05,5.318782622268884160e-05,,1.799390089095393060e-03,,5.198443050820164991e-04
5.700000000000000000e+01,1.827099740634693980e-05,4.539473362990307332e-04,5.809050895560064051e-05,1.572146917435450906e-05,,1.749667161661281256e-03,,1.494272623412771920e-04
5.800000000000000000e+01,9.327808316673817215e-06,3.915825787063741278e-04,4.786343623913299827e-05,1.830633720145945367e-05,,1.604395227809688644e-03,,2.117288673334384174e-04
5.900000000000000000e+01,9.745060469793152916e-06,3.811117254871546761e-04,5.224440173881349730e-05,8.821104786688299649e-05,,1.900366317008889095e-03,,3.735100702318028157e-04
6.000000000000000000e+01,1.948148198824022198e-05,3.432837415763439516e-04,7.475955599410308663e-05,1.830184349927178595e-05,,1.737974557174239241e-03,,1.585677304362675434e-04
6.100000000000000000e+01,4.273510477790195799e-06,3.249581875288696858e-04,2.943590905162614835e-05,1.530985242179749744e-05,,1.485890067785307226e-03,,1.841507937071436870e-04
6.200000000000000000e+01,7.331834812893714111e-06,2.961341316943603670e-04,3.163594805054814575e-05,1.792132375896695232e-05,,1.172136047430406445e-03,,1.205350493350961725e-04
6.300000000000000000e+01,7.418454333729885366e-06,2.527078119772823588e-04,2.775992492736857142e-05,1.277376929013325160e-05,,1.151421578064271709e-03,,1.207815789187012475e-04
6.400000000000000000e+01,1.170454213484035671e-05,2.380419218158325489e-04,4.713533110653016889e-05,1.006993748990006470e-05,,1.081589883420560217e-03,,9.845302425931538252e-05
6.500000000000000000e+01,1.417900041561076033e-05,2.175395943764379795e-04,5.386480835986505954e-05,1.713956591731467794e-05,,8.717881784629033862e-04,,1.604536534364233683e-04
6.600000000000000000e+01,5.506547346535414753e-06,1.984774048209002350e-04,2.565047517565982653e-05,2.171058953875696802e-05,,8.268118094399340206e-04,,1.294512275844460442e-04
6.700000000000000000e+01,9.508535596690694013e-06,1.865282083192943915e-04,2.565212131249886240e-05,5.504492174467550510e-06,,6.598653987251461468e-04,,5.543819940771979485e-05
6.800000000000000000e+01,2.384753070781826904e-06,1.828906880268241588e-04,1.707796636467049791e-05,1.302518708701201314e-05,,6.998493732749893692e-04,,7.937131228063453424e-05
6.900000000000000000e+01,8.421137458123699709e-06,1.612496965620091095e-04,2.401089679077505839e-05,1.706103698340572265e-05,,5.877829593912757512e-04,,2.485356686915273666e-04
7.000000000000000000e+01,3.907829931591048084e-06,1.428087063767911446e-04,1.835484868726763288e-05,1.254010710303333800e-05,,5.180657449334551525e-04,,7.008191420002413585e-05
7.100000000000000000e+01,6.917126837263147793e-06,1.513437801544149648e-04,2.182179939265314322e-05,7.396099963585220336e-06,,4.778689032249467121e-04,,6.345181831873730250e-05
7.200000000000000000e+01,5.984585154974019690e-06,1.343724654945289163e-04,4.845944118267011343e-05,8.580476904811008975e-06,,4.540765671254586087e-04,,7.730089970968606128e-05
7.300000000000000000e+01,3.995578571712375672e-06,1.194041545522125507e-04,1.498296686940016075e-05,6.265066531714521617e-06,,4.296445956863108469e-04,,5.183259321377493747e-05
7.400000000000000000e+01,5.003499470040380198e-06,1.091967285265591506e-04,1.747945041045757778e-05,5.518536873999513285e-06,,3.790264545026372127e-04,,5.611254405362954095e-05
7.500000000000000000e+01,4.628797802363368576e-06,1.020246646293012044e-04,2.779043426898240420e-05,2.645972173586978412e-05,,3.596610978179854800e-04,,1.267832980882242116e-04
7.600000000000000000e+01,4.007405990232090285e-06,1.045581293301490317e-04,1.319897789278104487e-05,5.858492529915674175e-06,,3.316045467490556895e-04,,5.967063253866984905e-05
7.700000000000000000e+01,3.419715809097429663e-06,9.193939152712643623e-05,1.023051323038502016e-05,5.042983798576725811e-06,,2.848381722252851258e-04,,4.745935269460587559e-05
7.800000000000000000e+01,3.016119266314697749e-06,8.306390892685453148e-05,1.108283835271886014e-05,3.311569301023000867e-06,,2.912080489512281563e-04,,3.628056346829696256e-05
7.900000000000000000e+01,2.134434205171529826e-06,7.567876019486036502e-05,7.773074748453898320e-06,9.115150493231378352e-06,,2.705615189095880962e-04,,5.932832212347925618e-05
8.000000000000000000e+01,2.378225269217098381e-06,7.213213097987099883e-05,9.402499339570318730e-06,5.486652892597320144e-06,,2.228736675859565187e-04,,4.156456104044395139e-05
8.100000000000000000e+01,1.954598376041171655e-06,6.453053704470965439e-05,8.160382374682149145e-06,2.498221773016889161e-06,,2.394409584245412532e-04,,2.530138377621584785e-05
8.200000000000000000e+01,2.855748592029381151e-06,5.915840863846773447e-05,7.194302298348877160e-06,4.256543620330935005e-06,,2.017179335476788514e-04,,3.224897503152012276e-05
8.300000000000000000e+01,4.512956432814328331e-06,5.234768061899216108e-05,1.327826588938257749e-05,3.396800479286637610e-06,,1.865249922889972048e-04,,3.845525888788175762e-05
8.400000000000000000e+01,2.452944696577270935e-06,5.393722062038998062e-05,8.812036883229429609e-06,2.563650391243504025e-06,,1.758375125743013938e-04,,2.287963676884319572e-05
8.500000000000000000e+01,1.062227851598362593e-06,4.684828451824377945e-05,4.180705394641895471e-06,3.413992299161236495e-06,,1.735317426148826623e-04,,2.658127948159721279e-05
8.600000000000000000e+01,1.134271755249007588e-06,4.194613190349125029e-05,5.427514458476337294e-06,2.307092639420173220e-06,,1.754167291598198873e-04,,1.951190062648063683e-05
8.700000000000000000e+01,3.384612881776798874e-06,4.053767232843796033e-05,1.018285666673449158e-05,2.749592373161597870e-06,,1.943780354554274544e-04,,1.871618257586209791e-05
8.800000000000000000e+01,1.089806173234792216e-06,3.728118744520202398e-05,4.001255948230405663e-06,2.806478221314332471e-06,,1.431403013310200202e-04,,2.208633911588579179e-05
8.900000000000000000e+01,2.416538716777442321e-06,3.546175143174604160e-05,7.147917460998618826e-06,1.658986270384387446e-06,,1.443822605770435320e-04,,1.458355474098404915e-05


==> RB/resultsNM.csv <==
1.000000000000000000e+00,7.345225920306658329e-01,1.185050104084909464e+02,2.998202758893512510e+00
2.000000000000000000e+00,7.386179630159210863e-01,1.137323852905110044e+02,3.010088994453145261e+00
3.000000000000000000e+00,6.005256512327888929e-01,1.457545194488956497e+02,3.337208449290025136e+00
4.000000000000000000e+00,6.108855016267408233e-01,1.101149036364500517e+02,3.339162521653366245e+00
5.000000000000000000e+00,6.340703241297507287e-01,7.573959114122132519e+01,3.365997144767523874e+00
6.000000000000000000e+00,6.041828681072380913e-01,7.584402176643571636e+01,3.332869747378181646e+00
7.000000000000000000e+00,5.705422582450286884e-01,7.656318588857683949e+01,3.395521807980193874e+00
8.000000000000000000e+00,5.584270494808090124e-01,7.059700067137821122e+01,3.422333352462963774e+00
9.000000000000000000e+00,5.535228516665144927e-01,6.700850934580316220e+01,3.439941762608489828e+00
1.000000000000000000e+01,5.479032326553601173e-01,7.519822227381625623e+01,3.484312142053548111e+00
1.100000000000000000e+01,5.152699233516193633e-01,7.587144438229151433e+01,3.527910625627587393e+00
1.200000000000000000e+01,4.129622432920063702e-01,9.337181578519522418e+01,3.434533717729812086e+00
1.300000000000000000e+01,3.860793716564284717e-01,1.065759785749899038e+02,3.429978912697659865e+00
1.400000000000000000e+01,3.391564724380944917e-01,1.222513860789721605e+02,3.345559705723541555e+00
1.500000000000000000e+01,2.989349917189486061e-01,1.380217965906627455e+02,3.330275721108002962e+00
1.600000000000000000e+01,2.966223165531939876e-01,1.311063654206363367e+02,3.273789614139130499e+00
1.700000000000000000e+01,2.664130910035066857e-01,1.303129167210450419e+02,3.293153724745487843e+00
1.800000000000000000e+01,2.514882787327706315e-01,1.211845978258704406e+02,3.345706786895333629e+00
1.900000000000000000e+01,2.189714085706748747e-01,1.303918825289369181e+02,3.346589619765837575e+00
2.000000000000000000e+01,2.138063224659204065e-01,1.353549391988118487e+02,3.370610805143303246e+00
2.100000000000000000e+01,1.959731599422268045e-01,1.275807195481916807e+02,3.305638548125709342e+00
2.200000000000000000e+01,2.019266923136485981e-01,1.248078077920629596e+02,3.361723135708833077e+00
2.300000000000000000e+01,2.061186623618718738e-01,1.197319969039663903e+02,3.361387680083705476e+00
2.400000000000000000e+01,2.032768490259249661e-01,1.175905471771272062e+02,3.336378797676988306e+00
2.500000000000000000e+01,2.037803546352219830e-01,9.968157473196278318e+01,3.377637026038308843e+00
2.600000000000000000e+01,1.906301006737778081e-01,1.045683303489475122e+02,3.422638808880479111e+00
2.700000000000000000e+01,1.790445044141528441e-01,9.895409479020744925e+01,3.406581059185300742e+00
2.800000000000000000e+01,1.481685883710734397e-01,9.679042029263025881e+01,3.386373057500253303e+00
2.900000000000000000e+01,1.545681331311810069e-01,9.597557667255289005e+01,3.340491493544065271e+00
3.000000000000000000e+01,1.405558177952489496e-01,8.450773346034320355e+01,3.382248364780929162e+00
3.100000000000000000e+01,1.297747961795485405e-01,8.665564087551493344e+01,3.347057235990848589e+00
3.200000000000000000e+01,1.220894267128983940e-01,8.643584326898813686e+01,3.336146452677100083e+00
3.300000000000000000e+01,1.242261426143476816e-01,8.680488912328793560e+01,3.308563433680675736e+00
3.400000000000000000e+01,1.179125255226959046e-01,8.260288655120112367e+01,3.315206974133065643e+00
3.500000000000000000e+01,1.058197825942469306e-01,8.273074342123518932e+01,3.304648876604523000e+00
3.600000000000000000e+01,9.948518766046479667e-02,8.829391369452049787e+01,3.233206203538543377e+00
3.700000000000000000e+01,9.798805506221808237e-02,8.278331744445847562e+01,3.225474558847162054e+00
3.800000000000000000e+01,8.989971592050848004e-02,8.681356285355680313e+01,3.272864109319892467e+00
3.900000000000000000e+01,8.665989133908123809e-02,8.252537844984185256e+01,3.224010220911329494e+00
4.000000000000000000e+01,8.857814193134835867e-02,7.720074463673242349e+01,3.230689771947655942e+00
4.100000000000000000e+01,8.588480272451995412e-02,7.928732562308135812e+01,3.231969613047174228e+00
4.200000000000000000e+01,8.023144756202912897e-02,8.651179983535169526e+01,3.166339779031454249e+00
4.300000000000000000e+01,8.173650423833297984e-02,8.644279741226286262e+01,3.200208922373393161e+00
4.400000000000000000e+01,8.051152150074124270e-02,8.820553608746453733e+01,3.224630590149145881e+00
4.500000000000000000e+01,6.994028364428765687e-02,9.317065711418298690e+01,3.224758339082901326e+00
4.600000000000000000e+01,6.191557607062658786e-02,8.250605834534869132e+01,3.146957732427778431e+00
4.700000000000000000e+01,5.604356605204652286e-02,7.643964993493635518e+01,3.097600321777262078e+00
4.800000000000000000e+01,5.415974496428656304e-02,7.523360035973342974e+01,3.110001701661865958e+00
4.900000000000000000e+01,5.258268129815733133e-02,8.272475132702410860e+01,3.117474611327526457e+00
5.000000000000000000e+01,4.906322756998200696e-02,7.876384579944513575e+01,3.145616054472797352e+00
5.100000000000000000e+01,4.910744095110956831e-02,8.457689504215696275e+01,3.114641030366172902e+00
5.200000000000000000e+01,4.926644453928266665e-02,8.565228698306979993e+01,3.107916001213142820e+00
5.300000000000000000e+01,5.308173459855924925e-02,8.714881451822454039e+01,3.067778304339806361e+00
5.400000000000000000e+01,4.882741943006404378e-02,8.628281119154728174e+01,3.032630926561777684e+00
5.500000000000000000e+01,4.375654923870030133e-02,8.040610691090695639e+01,3.028295115475516219e+00
5.600000000000000000e+01,4.301620331566283900e-02,7.608236791211433570e+01,3.016311070979949882e+00
5.700000000000000000e+01,4.038752893085324064e-02,8.187184430316982287e+01,3.016544232770384859e+00
5.800000000000000000e+01,4.218369547410375647e-02,8.119473706050067108e+01,3.063188070351597680e+00
5.900000000000000000e+01,4.318303078424623465e-02,8.395092423877510157e+01,3.050852533993892113e+00

